Appraising Human Impact on Watersheds: The Feasibility of Training Citizen Scientists to make Qualitative Judgments

Citizen science often requires volunteers to perform low-skill tasks such as counting and documenting en- vironmental features. In this work, we contend that these tasks do not adequately meet the needs of citizen scientists motivated by scientific learning. We propose to provide intrinsic motivation by asking them to no- tice, compare, and synthesize qualitative observations. We describe the process of learning and performing qualitative assessments in the domain of water quality monitoring, which appraises the impact of land use on habitat quality and biological diversity. We use the example of water monitoring because qualitative wa- tershed assessments are exclusively performed by professionals, yet do not require specialized tools, making it an excellent fit for volunteers. Within this domain, we observe and report on differences in background and training between professional and volunteer monitors, using these experiences to synthesize findings about volunteer training needs. Our findings reveal that to successfully make qualitative stream assessments, vol- unteers need to: (1) experience a diverse range of streams, (2) discuss judgments with other monitors, and (3) construct internal narratives about water quality. We use our findings to describe how different technologies may support these needs and generalize our findings to the larger citizen science community.

==> readme.txt <==
ACM Transactions and Journals (small trim Size) 
-----------------------------------------------------------------

The following files are available in the acmlarge.zip archive:

acmsmall.cls	     			- This is V1.8 of the LaTeX2e class file for the 'acmsmall template/format'
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmsmall-sample-bibfile.bib		- This is the bibliography database file
acmsmall-guide.pdf			- This is a PDF of the "author guidelines' for the acmlsmall template
acm-update.pdf			        - This is a PDF of documentation updates
acmsmall-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

acmsmall-sample.tex			- the revised (v2) source sample .tex file 
acmsmall-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
acmsmall-mouse.eps			- Graphics file used in sample
acmsmall-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
readme.txt				- This file!

Happy (La)TeXing!!!


